The Large Magellanic Cloud Revealed in Gravitational Waves with LISA

The Laser Interferometer Space Antenna (LISA) will unveil the non-transient gravitational wave sky full of inspiralling stellar-mass compact binaries within the Local Universe. The Large Magellanic Cloud (LMC) is expected to be prominent on the LISA sky due to its proximity and its large population of double white dwarfs (DWD). Here we present the first dedicated study of the LMC with gravitational wave sources. We assemble three LMC models based on: (1) the density distribution and star formation history from optical wavelength observations, (2) a detailed hydrodynamic simulation, and (3) combining the two. Our models yield a hundred to several hundred detectable DWDs: indeed, the LMC will be a resolved galaxy in the LISA sky. Importantly, amongst these we forecast a few tens to a hundred double degenerate supernovae type Ia progenitors, a class of binaries which have never been unambiguously observed. The range in the number of detections is primarily due to differences in the LMC total stellar mass and recent star formation in our models. Our results suggest that the total number, periods, and chirp masses of LISA sources may provide independent constraints on both LMC stellar mass and recent star formation by comparing LISA observations with the models, although such constraints will be highly model-dependent. Our publicly available model populations may be used in future studies of the LMC, including its structure and contribution to LISA confusion noise.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
